SymPhase: Phase Symbolization for Fast Simulation of Stabilizer Circuits

This paper proposes an efficient stabilizer circuit simulation algorithm that only traverses the circuit forward once. We introduce phase symbolization into stabilizer generators, which allows possible Pauli faults in the circuit to be accumulated explicitly as symbolic expressions in the phases of stabilizer generators. This way, the measurement outcomes are also symbolic expressions, and we can sample them by substituting the symbolic variables with concrete values, without traversing the circuit repeatedly. We show how to integrate symbolic phases into the stabilizer tableau and maintain them efficiently using bit-vector encoding. A new data layout of the stabilizer tableau in memory is proposed, which improves the performance of our algorithm (and other stabilizer simulation algorithms based on the stabilizer tableau). We implement our algorithm and data layout in a Julia package named SymPhase.jl, and compare it with Stim, the state-of-the-art simulator, on several benchmarks. We show that SymPhase.jl has superior performance in terms of sampling time, which is crucial for generating a large number of samples for further analysis.

==> figures/benchmark_quantumse.dat <==
nq init_time sample_time
10 0.0009021759033203125 3.814697265625e-6
20 0.0033111572265625 8.821487426757812e-6
30 0.00999307632446289 5.507469177246094e-5
40 0.01839280128479004 9.012222290039062e-5
50 0.02625298500061035 0.00011515617370605469
60 0.03551483154296875 0.00016617774963378906
70 0.040705204010009766 0.00019478797912597656
80 0.03806614875793457 0.02478480339050293
90 0.07529401779174805 9.799003601074219e-5
100 0.056246042251586914 0.0003058910369873047
110 0.09936308860778809 0.000392913818359375
120 0.07650399208068848 0.0005271434783935547
130 0.08515095710754395 0.0005500316619873047
140 0.12639617919921875 0.00025200843811035156
150 0.08440494537353516 0.00026702880859375
160 0.08568692207336426 0.0003230571746826172
170 0.12925291061401367 0.0003590583801269531
180 0.09051299095153809 0.0003859996795654297
190 0.13580989837646484 0.00041413307189941406
200 0.09887003898620605 0.0007550716400146484
210 0.13450407981872559 0.0004978179931640625
220 0.12105798721313477 0.0005838871002197266
230 0.16770291328430176 0.00061798095703125
240 0.17142796516418457 0.0006928443908691406
250 0.17143797874450684 0.0007081031799316406
260 0.1614990234375 0.025537967681884766
270 0.16721391677856445 0.0013301372528076172
280 0.19834494590759277 0.0023641586303710938
290 0.2124929428100586 0.025599956512451172
300 0.20700502395629883 0.027611970901489258
310 0.23261213302612305 0.0027780532836914062
320 0.2468400001525879 0.001177072525024414
330 0.25397801399230957 0.027977943420410156
340 0.29585981369018555 0.002213001251220703
350 0.27518606185913086 0.025313138961791992
360 0.3090059757232666 0.0029740333557128906
370 0.33452677726745605 0.002933025360107422
380 0.350679874420166 0.003195047378540039
390 0.38077402114868164 0.003342866897583008
400 0.40036487579345703 0.0035440921783447266
410 0.4199790954589844 0.0035789012908935547
420 0.42555785179138184 0.018407106399536133
430 0.4493730068206787 0.0040819644927978516
440 0.4667551517486572 0.016754865646362305
450 0.5452389717102051 0.0043430328369140625
460 0.5510900020599365 0.00470280647277832
470 0.6363511085510254 0.006142854690551758
480 0.6004040241241455 0.00518488883972168
490 0.7248659133911133 0.015141010284423828
500 0.6262829303741455 0.021921873092651367
510 0.728827953338623 0.008120059967041016
520 0.7720658779144287 0.008791208267211914
530 0.779278039932251 0.013237953186035156
540 0.8033449649810791 0.019138097763061523
550 0.9100170135498047 0.010006904602050781
560 0.9293289184570312 0.009089946746826172
570 0.9709780216217041 0.009834051132202148
580 0.9807820320129395 0.013085126876831055
590 1.0241777896881104 0.011738061904907227
600 1.2116570472717285 0.011744976043701172
610 1.1461670398712158 0.011703014373779297
620 1.1994850635528564 0.015642881393432617
630 1.2475268840789795 0.012891054153442383
640 1.3663220405578613 0.01397395133972168
650 1.3998169898986816 0.016766071319580078
660 1.4177870750427246 0.012898921966552734
670 1.547475814819336 0.013163089752197266
680 1.6098320484161377 0.01505279541015625
690 1.653972864151001 0.014657974243164062
700 2.0303421020507812 0.015166044235229492
710 1.8702418804168701 0.016364097595214844
720 1.9537599086761475 0.01716017723083496
730 2.118283987045288 0.018848896026611328
740 2.186289072036743 0.01804184913635254
750 2.184512138366699 0.017016887664794922
760 2.300727128982544 0.02023482322692871
770 2.48669695854187 0.016512155532836914
780 2.435652017593384 0.015283823013305664
790 2.6828410625457764 0.016448020935058594
800 2.667891025543213 0.021864891052246094
810 2.874161958694458 0.01589202880859375
820 2.9233570098876953 0.017750024795532227
830 3.080183982849121 0.017904996871948242
840 3.7369589805603027 0.01754903793334961
850 3.3229758739471436 0.018723011016845703
860 3.448596954345703 0.02026510238647461
870 3.5738940238952637 0.018051862716674805
880 3.6866681575775146 0.02097177505493164
890 3.772555112838745 0.026858806610107422
900 3.9787070751190186 0.02600383758544922
910 4.166398048400879 0.0265200138092041
920 4.271543979644775 0.026153087615966797
930 4.492840051651001 0.026494979858398438
940 4.5487189292907715 0.029528141021728516
950 4.6907689571380615 0.027660846710205078
960 5.841336965560913 0.028525114059448242
970 6.164325952529907 0.02762603759765625
980 6.219619989395142 0.02939295768737793
990 6.513293981552124 0.029888153076171875
1000 6.531938076019287 0.030386924743652344


==> figures/benchmark_stim.dat <==
nq init_time sample_time
10 0.0001277923583984375 0.0005331039428710938
20 0.008463621139526367 0.0005006790161132812
30 0.00037598609924316406 0.0005345344543457031
40 0.0005719661712646484 0.0010557174682617188
50 0.0006244182586669922 0.001020669937133789
60 0.0008950233459472656 0.0011963844299316406
70 0.001043558120727539 0.0012938976287841797
80 0.001245260238647461 0.0023610591888427734
90 0.001482248306274414 0.0023860931396484375
100 0.0017428398132324219 0.002595663070678711
110 0.002051115036010742 0.0027899742126464844
120 0.002458333969116211 0.004845619201660156
130 0.0051708221435546875 0.004670381546020508
140 0.005700826644897461 0.005133152008056641
150 0.006320953369140625 0.005293130874633789
160 0.007130622863769531 0.005907773971557617
170 0.007966279983520508 0.005931854248046875
180 0.008553743362426758 0.010597944259643555
190 0.00920248031616211 0.01062154769897461
200 0.01030421257019043 0.010686397552490234
210 0.01094675064086914 0.011286735534667969
220 0.012183904647827148 0.01166391372680664
230 0.012855768203735352 0.011985301971435547
240 0.014236688613891602 0.012585639953613281
250 0.015271425247192383 0.013620853424072266
260 0.024887800216674805 0.013590812683105469
270 0.029384136199951172 0.029484987258911133
280 0.03999137878417969 0.0225980281829834
290 0.03261375427246094 0.02403569221496582
300 0.035088300704956055 0.024821758270263672
310 0.041589975357055664 0.024826765060424805
320 0.03701376914978027 0.025165319442749023
330 0.04442310333251953 0.025740623474121094
340 0.04274272918701172 0.02632761001586914
350 0.04342055320739746 0.026806116104125977
360 0.05567359924316406 0.028406858444213867
370 0.0546269416809082 0.02848362922668457
380 0.05220460891723633 0.02939605712890625
390 0.07180523872375488 0.06840181350708008
400 0.0753486156463623 0.04829692840576172
410 0.07764053344726562 0.051267147064208984
420 0.08397173881530762 0.05161309242248535
430 0.08508920669555664 0.05213594436645508
440 0.08980345726013184 0.052484989166259766
450 0.09251832962036133 0.05417585372924805
460 0.10006237030029297 0.054583072662353516
470 0.10138440132141113 0.055004119873046875
480 0.10682201385498047 0.0561680793762207
490 0.11158275604248047 0.05779528617858887
500 0.1159200668334961 0.056999921798706055
510 0.11936521530151367 0.059783220291137695
520 0.15810227394104004 0.058725595474243164
530 0.16147541999816895 0.05891776084899902
540 0.1701807975769043 0.061865806579589844
550 0.1743333339691162 0.06595611572265625
560 0.18041062355041504 0.10386371612548828
570 0.1869339942932129 0.11458683013916016
580 0.19384455680847168 0.10829281806945801
590 0.19902825355529785 0.10169839859008789
600 0.20742535591125488 0.10376858711242676
610 0.21471810340881348 0.10384440422058105
620 0.2223834991455078 0.10598087310791016
630 0.22737765312194824 0.10576701164245605
640 0.2928643226623535 0.10859298706054688
650 0.29979395866394043 0.1105194091796875
660 0.3065359592437744 0.11138772964477539
670 0.3172791004180908 0.11400079727172852
680 0.3330199718475342 0.11503911018371582
690 0.33827853202819824 0.1155846118927002
700 0.34757137298583984 0.11650466918945312
710 0.35575366020202637 0.11887168884277344
720 0.3688323497772217 0.11911797523498535
730 0.38437891006469727 0.1213080883026123
740 0.3959219455718994 0.12239336967468262
750 0.39899277687072754 0.12400341033935547
760 0.4127388000488281 0.12520432472229004
770 0.49924254417419434 0.12552452087402344
780 0.5118238925933838 0.13437318801879883
790 0.5315806865692139 0.13647723197937012
800 0.5435712337493896 0.21567440032958984
810 0.5541160106658936 0.2257225513458252
820 0.5690529346466064 0.2187490463256836
830 0.5773308277130127 0.22953200340270996
840 0.6016228199005127 0.22292447090148926
850 0.6043267250061035 0.22627615928649902
860 0.6188328266143799 0.22741389274597168
870 0.6396236419677734 0.23634576797485352
880 0.6609299182891846 0.23052048683166504
890 0.6700277328491211 0.23166346549987793
900 0.8276245594024658 0.2360978126525879
910 0.8533132076263428 0.23680472373962402
920 0.853156328201294 0.2420809268951416
930 0.8756740093231201 0.24315237998962402
940 0.8815853595733643 0.24602127075195312
950 0.8988823890686035 0.252307653427124
960 0.9371132850646973 0.2500491142272949
970 0.9575982093811035 0.2502470016479492
980 0.9664230346679688 0.25369977951049805
990 1.0052790641784668 0.25594139099121094
1000 1.0339539051055908 0.2584421634674072


==> figures/benchmark_stimCNOT.dat <==
nq init_time sample_time
10 0.0038652420043945312 0.0004367828369140625
20 0.0002651214599609375 0.0003261566162109375
30 0.0004353523254394531 0.00038361549377441406
40 0.0006351470947265625 0.0008404254913330078
50 0.0008440017700195312 0.0007910728454589844
60 0.0010716915130615234 0.0009357929229736328
70 0.0014126300811767578 0.0010919570922851562
80 0.001728057861328125 0.002088785171508789
90 0.0021216869354248047 0.0018699169158935547
100 0.003072023391723633 0.002228975296020508
110 0.0030050277709960938 0.0024111270904541016
120 0.0037469863891601562 0.004480600357055664
130 0.006926059722900391 0.004183530807495117
140 0.008064031600952148 0.0047299861907958984
150 0.008975744247436523 0.004770994186401367
160 0.010313272476196289 0.005435466766357422
170 0.011344671249389648 0.0059223175048828125
180 0.013263463973999023 0.01049351692199707
190 0.014162540435791016 0.009934663772583008
200 0.015828847885131836 0.009730100631713867
210 0.01760554313659668 0.010558128356933594
220 0.019507169723510742 0.011039018630981445
230 0.02095651626586914 0.011881828308105469
240 0.023304224014282227 0.012361288070678711
250 0.03730583190917969 0.013463258743286133
260 0.04889059066772461 0.013813257217407227
270 0.043267011642456055 0.02915501594543457
280 0.045819759368896484 0.021390914916992188
290 0.0580906867980957 0.021213531494140625
300 0.05105018615722656 0.022973299026489258
310 0.05251455307006836 0.02350783348083496
320 0.05597043037414551 0.0244598388671875
330 0.05887317657470703 0.025005578994750977
340 0.06367301940917969 0.026416778564453125
350 0.06635046005249023 0.026926279067993164
360 0.07156491279602051 0.02860426902770996
370 0.07522749900817871 0.03008270263671875
380 0.08074402809143066 0.030911922454833984
390 0.10894441604614258 0.07033705711364746
400 0.11287713050842285 0.05827069282531738
410 0.12002706527709961 0.059897661209106445
420 0.1247107982635498 0.06077742576599121
430 0.13239693641662598 0.06127619743347168
440 0.13983988761901855 0.06344962120056152
450 0.14671993255615234 0.06358528137207031
460 0.15448713302612305 0.06579899787902832
470 0.15893864631652832 0.06603455543518066
480 0.16724371910095215 0.06912422180175781
490 0.17557907104492188 0.0695805549621582
500 0.18587994575500488 0.07192802429199219
510 0.19145512580871582 0.07461977005004883
520 0.2452397346496582 0.07421445846557617
530 0.25244665145874023 0.0769507884979248
540 0.2695612907409668 0.07703208923339844
550 0.2762112617492676 0.08159255981445312
560 0.288271427154541 0.12404608726501465
570 0.2990152835845947 0.11659455299377441
580 0.31090402603149414 0.11526942253112793
590 0.3235759735107422 0.12814974784851074
600 0.33797335624694824 0.1226797103881836
610 0.35146117210388184 0.13144946098327637
620 0.36475443840026855 0.12515950202941895
630 0.3759753704071045 0.13663029670715332
640 0.45574092864990234 0.13133835792541504
650 0.46289992332458496 0.1390981674194336
660 0.48648738861083984 0.13573265075683594
670 0.5060853958129883 0.14495515823364258
680 0.513674259185791 0.13911700248718262
690 0.5418012142181396 0.14995408058166504
700 0.5592329502105713 0.14391374588012695
710 0.5747687816619873 0.14564990997314453
720 0.6030762195587158 0.1483607292175293
730 0.6165506839752197 0.14855694770812988
740 0.6264963150024414 0.1586778163909912
750 0.6531088352203369 0.15995144844055176
760 0.6918022632598877 0.16298532485961914
770 0.7867004871368408 0.16448450088500977
780 0.8095924854278564 0.16842436790466309
790 0.8322076797485352 0.17078208923339844
800 0.8600509166717529 0.2575645446777344
810 0.8793916702270508 0.25299835205078125
820 0.9101567268371582 0.2549889087677002
830 0.9284336566925049 0.25916433334350586
840 0.9616539478302002 0.2693169116973877
850 0.9832983016967773 0.26395320892333984
860 1.0187299251556396 0.2750823497772217
870 1.0371878147125244 0.2698643207550049
880 1.0777640342712402 0.27979207038879395
890 1.0988826751708984 0.2755007743835449
900 1.3298580646514893 0.28588080406188965
910 1.3670268058776855 0.2815098762512207
920 1.3788728713989258 0.28601646423339844
930 1.4120571613311768 0.2894012928009033
940 1.683100938796997 0.3003730773925781
950 1.4735043048858643 0.29764723777770996
960 1.573127269744873 0.30526256561279297
970 1.598658800125122 0.30190014839172363
980 1.6315245628356934 0.3110978603363037
990 1.6437232494354248 0.30928564071655273
1000 1.6989474296569824 0.3119380474090576


==> figures/benchmark_stimCNOT_dep.dat <==
nq init_time sample_time
10 0.0032813549041748047 0.0008549690246582031
20 0.00025343894958496094 0.002027273178100586
30 0.0004067420959472656 0.004068851470947266
40 0.0006198883056640625 0.007453203201293945
50 0.0008487701416015625 0.011055231094360352
60 0.001168966293334961 0.01579141616821289
70 0.0015358924865722656 0.021219253540039062
80 0.0019338130950927734 0.028311967849731445
90 0.0025382041931152344 0.03571510314941406
100 0.0030248165130615234 0.043081045150756836
110 0.003579854965209961 0.05206942558288574
120 0.004366159439086914 0.06403398513793945
130 0.00772547721862793 0.07324481010437012
140 0.009011268615722656 0.08484053611755371
150 0.010060787200927734 0.09721970558166504
160 0.011612653732299805 0.11135292053222656
170 0.012765884399414062 0.12491631507873535
180 0.01460409164428711 0.1433088779449463
190 0.015964984893798828 0.15849566459655762
200 0.017947912216186523 0.17386150360107422
210 0.019573211669921875 0.19182538986206055
220 0.02226734161376953 0.20973587036132812
230 0.023650407791137695 0.2291431427001953
240 0.026287555694580078 0.2493572235107422
250 0.028438091278076172 0.2698783874511719
260 0.04087567329406738 0.290543794631958
270 0.04300546646118164 0.3280525207519531
280 0.04713106155395508 0.3436462879180908
290 0.049567222595214844 0.3670668601989746
300 0.05368304252624512 0.39138340950012207
310 0.05767226219177246 0.41725611686706543
320 0.06244492530822754 0.44390416145324707
330 0.06649327278137207 0.4738130569458008
340 0.07044219970703125 0.5005249977111816
350 0.07505965232849121 0.5295329093933105
360 0.07936358451843262 0.5595920085906982
370 0.08307981491088867 0.5921828746795654
380 0.08972883224487305 0.6225957870483398
390 0.11560368537902832 0.6957340240478516
400 0.12341904640197754 0.713275671005249
410 0.12743687629699707 0.7513835430145264
420 0.13697361946105957 0.7845685482025146
430 0.14333248138427734 0.8232052326202393
440 0.1520531177520752 0.8589892387390137
450 0.15662693977355957 0.8949122428894043
460 0.1672532558441162 0.9326250553131104
470 0.17410850524902344 0.9718706607818604
480 0.18417596817016602 1.0146703720092773
490 0.18941760063171387 1.0555307865142822
500 0.20211100578308105 1.0999274253845215
510 0.2119274139404297 1.1421077251434326
520 0.2582840919494629 1.185955286026001
530 0.27005910873413086 1.2292344570159912
540 0.2816898822784424 1.274235486984253
550 0.2896087169647217 1.3212096691131592
560 0.30393052101135254 1.4087557792663574
570 0.3137352466583252 1.4500226974487305
580 0.32943177223205566 1.5062096118927002
590 0.34162473678588867 1.5520925521850586
600 0.35938262939453125 1.607429027557373
610 0.3715782165527344 1.6497681140899658
620 0.381178617477417 1.7047889232635498
630 0.41150641441345215 1.7562892436981201
640 0.4875338077545166 1.8185207843780518
650 0.5115351676940918 1.8668947219848633
660 0.5206410884857178 1.9300615787506104
670 0.5486736297607422 1.9809074401855469
680 0.5552396774291992 2.046621322631836
690 0.5781292915344238 2.1033170223236084
700 0.6006782054901123 2.148829698562622
710 0.608515739440918 2.219881772994995
720 0.6446561813354492 2.271836519241333
730 0.6485881805419922 2.3423869609832764
740 0.6765332221984863 2.396542549133301
750 0.6769466400146484 2.467609405517578
760 0.7133059501647949 2.5222043991088867
770 0.8274803161621094 2.593634843826294
780 0.8467910289764404 2.649517297744751
790 0.8697733879089355 2.7287960052490234
800 0.9242181777954102 2.8665058612823486
810 0.934593677520752 2.943445920944214
820 0.9505209922790527 3.0057919025421143
830 0.9712686538696289 3.0826456546783447
840 1.0217387676239014 3.1562082767486572
850 1.0675041675567627 3.2254374027252197
860 1.0682148933410645 3.302605390548706
870 1.0958635807037354 3.3718323707580566
880 1.145423412322998 3.4579813480377197
890 1.1732983589172363 3.533585548400879
900 1.3886520862579346 3.602886199951172
910 1.4003221988677979 3.678299903869629
920 1.4869277477264404 3.758092164993286
930 1.468513011932373 3.8377437591552734
940 1.5133068561553955 3.9175097942352295
950 1.5904285907745361 3.998049020767212
960 1.5916833877563477 4.076435327529907
970 1.604358196258545 4.159747123718262
980 1.6839065551757812 4.24857759475708
990 1.6862330436706543 4.328244209289551
1000 1.7815687656402588 4.4121363162994385


==> figures/benchmark_symphase.dat <==
nq init_time sample_time
10 0.0009181499481201172 7.867813110351562e-6
20 0.0013320446014404297 1.7881393432617188e-5
30 0.001840829849243164 6.699562072753906e-5
40 0.002501964569091797 0.00011110305786132812
50 0.002946138381958008 0.0001430511474609375
60 0.0034809112548828125 0.05913805961608887
70 0.00368499755859375 9.298324584960938e-5
80 0.004294872283935547 0.00024700164794921875
90 0.005235195159912109 0.00037097930908203125
100 0.005913972854614258 0.00046706199645996094
110 0.006733894348144531 0.0005300045013427734
120 0.007330894470214844 0.0006561279296875
130 0.008061885833740234 0.0007541179656982422
140 0.00881814956665039 0.0008687973022460938
150 0.009617090225219727 0.0009400844573974609
160 0.010796070098876953 0.0011501312255859375
170 0.011591911315917969 0.00115203857421875
180 0.022894859313964844 0.0005011558532714844
190 0.013416051864624023 0.0005309581756591797
200 0.014470100402832031 0.0006139278411865234
210 0.015558004379272461 0.0006480216979980469
220 0.017062902450561523 0.0019259452819824219
230 0.01846623420715332 0.002087831497192383
240 0.028664827346801758 0.00086212158203125
250 0.02104806900024414 0.0009069442749023438
260 0.022426128387451172 0.0020439624786376953
270 0.023509979248046875 0.0021448135375976562
280 0.0256350040435791 0.002473115921020508
290 0.02656412124633789 0.0012378692626953125
300 0.028999805450439453 0.0027379989624023438
310 0.029886960983276367 0.0035181045532226562
320 0.0322871208190918 0.0015499591827392578
330 0.034661054611206055 0.0032498836517333984
340 0.03633904457092285 0.005301952362060547
350 0.03850889205932617 0.0018620491027832031
360 0.041342973709106445 0.005157947540283203
370 0.04326891899108887 0.00613713264465332
380 0.045378923416137695 0.0022580623626708984
390 0.04848504066467285 0.004528999328613281
400 0.05349993705749512 0.004807949066162109
410 0.05344700813293457 0.0064318180084228516
420 0.0570988655090332 0.005443096160888672
430 0.0593719482421875 0.006310939788818359
440 0.061972856521606445 0.005886077880859375
450 0.06501102447509766 0.009092092514038086
460 0.06890320777893066 0.008877992630004883
470 0.0713808536529541 0.009792089462280273
480 0.0757591724395752 0.007114887237548828
490 0.0782921314239502 0.007375955581665039
500 0.08227682113647461 0.008004188537597656
510 0.08499407768249512 0.004210948944091797
520 0.16038203239440918 0.011322975158691406
530 0.1645050048828125 0.009495019912719727
540 0.17113709449768066 0.008984088897705078
550 0.17818713188171387 0.009306907653808594
560 0.1841568946838379 0.009569168090820312
570 0.18917202949523926 0.009736061096191406
580 0.19486308097839355 0.010272026062011719
590 0.2014319896697998 0.01060795783996582
600 0.20844292640686035 0.010931968688964844
610 0.2130718231201172 0.011485099792480469
620 0.22214293479919434 0.013498067855834961
630 0.22728586196899414 0.016566991806030273
640 0.2358839511871338 0.01371312141418457
650 0.24153995513916016 0.013982057571411133
660 0.2512688636779785 0.015470027923583984
670 0.25577402114868164 0.014868974685668945
680 0.264970064163208 0.015363931655883789
690 0.27262091636657715 0.01666092872619629
700 0.28085994720458984 0.016242027282714844
710 0.2872140407562256 0.01648688316345215
720 0.29649996757507324 0.018290996551513672
730 0.30411195755004883 0.0175020694732666
740 0.31432008743286133 0.018136978149414062
750 0.3213798999786377 0.019604921340942383
760 0.33228611946105957 0.019469022750854492
770 0.33878016471862793 0.019426822662353516
780 0.34924793243408203 0.021108150482177734
790 0.35567188262939453 0.02033400535583496
800 0.36775684356689453 0.02103400230407715
810 0.3799610137939453 0.02543807029724121
820 0.38945484161376953 0.02762603759765625
830 0.3975489139556885 0.020687103271484375
840 0.41019415855407715 0.02159285545349121
850 0.41626882553100586 0.024732112884521484
860 0.4292619228363037 0.0203859806060791
870 0.439162015914917 0.018944978713989258
880 0.4516139030456543 0.02348613739013672
890 0.46100807189941406 0.029237985610961914
900 0.47556185722351074 0.033338069915771484
910 0.4815390110015869 0.03484797477722168
920 0.504464864730835 0.03595995903015137
930 0.5095779895782471 0.03668618202209473
940 0.5272400379180908 0.037663936614990234
950 0.5375292301177979 0.03814697265625
960 0.5519759654998779 0.03926897048950195
970 0.5607850551605225 0.039669036865234375
980 0.5771811008453369 0.04071307182312012
990 0.588205099105835 0.04131603240966797
1000 0.6057701110839844 0.042485952377319336


==> figures/benchmark_symphaseCNOT.dat <==
nq init_time sample_time
10 0.000537872314453125 8.106231689453125e-6
20 0.0010099411010742188 1.9073486328125e-5
30 0.001538991928100586 2.7179718017578125e-5
40 0.002299785614013672 4.7206878662109375e-5
50 0.0029129981994628906 5.888938903808594e-5
60 0.003936052322387695 9.107589721679688e-5
70 0.004962921142578125 0.00010704994201660156
80 0.006242036819458008 0.00015306472778320312
90 0.007547855377197266 0.0001709461212158203
100 0.009455204010009766 0.00021791458129882812
110 0.011073112487792969 0.00023484230041503906
120 0.01364898681640625 0.00033402442932128906
130 0.015757083892822266 0.0003249645233154297
140 0.018996000289916992 0.00039315223693847656
150 0.025961875915527344 0.0004220008850097656
160 0.025408029556274414 0.0005478858947753906
170 0.029124021530151367 0.0006470680236816406
180 0.03352785110473633 0.00067901611328125
190 0.03688979148864746 0.0006611347198486328
200 0.0431060791015625 0.0007588863372802734
210 0.04820394515991211 0.0012359619140625
220 0.054343223571777344 0.0010190010070800781
230 0.0603330135345459 0.0010669231414794922
240 0.06776881217956543 0.0010890960693359375
250 0.07478904724121094 0.0015668869018554688
260 0.08274698257446289 0.0012640953063964844
270 0.09080100059509277 0.0015938282012939453
280 0.1013648509979248 0.0016469955444335938
290 0.1082618236541748 0.0018219947814941406
300 0.12048101425170898 0.0019259452819824219
310 0.1288142204284668 0.002148866653442383
320 0.1430802345275879 0.002496957778930664
330 0.15677404403686523 0.0022881031036376953
340 0.16897296905517578 0.0024302005767822266
350 0.1780691146850586 0.0022389888763427734
360 0.19720101356506348 0.002432107925415039
370 0.21006989479064941 0.0025701522827148438
380 0.229996919631958 0.0026988983154296875
390 0.24286484718322754 0.0028171539306640625
400 0.26093196868896484 0.003751039505004883
410 0.27800512313842773 0.0037469863891601562
420 0.301239013671875 0.0054209232330322266
430 0.31804704666137695 0.008476018905639648
440 0.34216809272766113 0.0042150020599365234
450 0.36063218116760254 0.005677938461303711
460 0.39249205589294434 0.007945060729980469
470 0.4098548889160156 0.007236003875732422
480 0.43623900413513184 0.007864952087402344
490 0.4592599868774414 0.005639076232910156
500 0.49229001998901367 0.0057070255279541016
510 0.5101408958435059 0.005535125732421875
520 0.757411003112793 0.005218029022216797
530 0.7802681922912598 0.006014823913574219
540 0.8283329010009766 0.006493091583251953
550 0.8790009021759033 0.0057621002197265625
560 0.9163999557495117 0.006410121917724609
570 0.9525270462036133 0.00911092758178711
580 1.0160191059112549 0.006886005401611328
590 1.0437848567962646 0.007590055465698242
600 1.1040809154510498 0.012520074844360352
610 1.1536860466003418 0.013424873352050781
620 1.2013728618621826 0.007817983627319336
630 1.2485220432281494 0.012073040008544922
640 1.315906047821045 0.011230945587158203
650 1.3681480884552002 0.020437002182006836
660 1.4185049533843994 0.021026134490966797
670 1.4886999130249023 0.02040410041809082
680 1.5497629642486572 0.009938955307006836
690 1.618178129196167 0.015414953231811523
700 1.6864650249481201 0.022762060165405273
710 1.7602641582489014 0.017657995223999023
720 1.8434929847717285 0.02520608901977539
730 1.890197992324829 0.027183055877685547
740 1.9885408878326416 0.026679039001464844
750 2.0472238063812256 0.028608083724975586
760 2.132274866104126 0.026803016662597656
770 2.197741985321045 0.030206918716430664
780 2.28244686126709 0.029836177825927734
790 2.33516001701355 0.031527042388916016
800 2.465928077697754 0.03160500526428223
810 2.533890962600708 0.03304290771484375
820 2.6973650455474854 0.032546043395996094
830 2.725606918334961 0.033061981201171875
840 2.854274034500122 0.03456306457519531
850 2.935170888900757 0.0400540828704834
860 3.017524003982544 0.03971409797668457
870 3.111016035079956 0.04168987274169922
880 3.2237730026245117 0.04054093360900879
890 3.3366949558258057 0.04068708419799805
900 3.4362330436706543 0.04427194595336914
910 3.510864019393921 0.044029951095581055
920 3.6614770889282227 0.04539084434509277
930 3.7238590717315674 0.04596710205078125
940 3.9033589363098145 0.04590106010437012
950 3.981123924255371 0.04891705513000488
960 4.116131067276001 0.047348976135253906
970 4.226089954376221 0.04975295066833496
980 4.371693134307861 0.04936099052429199
990 4.489123106002808 0.05187392234802246
1000 4.645452976226807 0.053843021392822266


==> figures/benchmark_symphaseCNOT_dep.dat <==
nq init_time sample_time
10 0.008577108383178711 0.000247955322265625
20 0.017188072204589844 0.0009829998016357422
30 0.025779008865356445 0.002074003219604492
40 0.03420901298522949 0.0036950111389160156
50 0.04268789291381836 0.005724191665649414
60 0.05185818672180176 0.008374929428100586
70 0.06187701225280762 0.017284870147705078
80 0.07095813751220703 0.01553201675415039
90 0.08257007598876953 0.01999187469482422
100 0.09214210510253906 0.028540849685668945
110 0.10306310653686523 0.03582000732421875
120 0.11321306228637695 0.04167890548706055
130 0.12756896018981934 0.04098200798034668
140 0.13600897789001465 0.05806612968444824
150 0.14896297454833984 0.06774401664733887
160 0.16152405738830566 0.07705187797546387
170 0.17763304710388184 0.08704209327697754
180 0.19130301475524902 0.09733700752258301
190 0.20713090896606445 0.11016011238098145
200 0.22122621536254883 0.12030887603759766
210 0.2357320785522461 0.12936091423034668
220 0.2576289176940918 0.14240002632141113
230 0.27378296852111816 0.15498614311218262
240 0.2927980422973633 0.17205810546875
250 0.3136780261993408 0.18414807319641113
260 0.33475399017333984 0.1992790699005127
270 0.3580961227416992 0.21520090103149414
280 0.38089513778686523 0.23189997673034668
290 0.40248918533325195 0.24736881256103516
300 0.4349069595336914 0.268261194229126
310 0.46285295486450195 0.2818779945373535
320 0.49846482276916504 0.3019721508026123
330 0.534203052520752 0.3119838237762451
340 0.5754899978637695 0.33457303047180176
350 0.6173319816589355 0.3500030040740967
360 0.6580638885498047 0.36869215965270996
370 0.7137598991394043 0.3917720317840576
380 0.7623178958892822 0.40985107421875
390 0.8087968826293945 0.4345250129699707
400 0.8722429275512695 0.4543149471282959
410 0.9426999092102051 0.4764389991760254
420 1.0031239986419678 0.5009980201721191
430 1.0741310119628906 0.5271492004394531
440 1.1414380073547363 0.5525529384613037
450 1.2185320854187012 0.5738949775695801
460 1.292607069015503 0.6042399406433105
470 1.4087719917297363 0.636059045791626
480 1.4799089431762695 0.6607570648193359
490 1.5731699466705322 0.6834561824798584
500 1.6692299842834473 0.7163739204406738
510 1.772892951965332 0.7402920722961426
520 2.619075059890747 0.7725667953491211
530 2.7782340049743652 0.8067028522491455
540 2.906512975692749 0.8367362022399902
550 3.0507280826568604 0.8637831211090088
560 3.167257070541382 0.8965458869934082
570 3.3780019283294678 0.9281210899353027
580 3.541455030441284 0.960345983505249
590 3.718017101287842 0.993588924407959
600 3.880937099456787 1.0404798984527588
610 4.101910829544067 1.0645811557769775
620 4.290224075317383 1.1054890155792236
630 4.475400924682617 1.141287088394165
640 4.7564849853515625 1.1639108657836914
650 4.913914918899536 1.2140870094299316
660 5.142375946044922 1.265672206878662
670 5.441901206970215 1.2959179878234863
680 5.6514880657196045 1.3365590572357178
690 5.873948097229004 1.3828330039978027
700 6.1895668506622314 1.416093111038208
710 6.399557828903198 1.4578831195831299
720 6.692484140396118 1.4898719787597656
730 7.027355909347534 1.5427100658416748
740 7.34791898727417 1.5880091190338135
750 7.693498849868774 1.619251012802124
760 8.049952983856201 1.6642520427703857
770 8.315508127212524 1.7179019451141357
780 8.714132070541382 1.752413034439087
790 9.032893896102905 1.8066749572753906
800 9.402733087539673 1.8574740886688232
810 9.835136890411377 1.9004631042480469
820 10.267596960067749 1.9473659992218018
830 10.699450016021729 1.995439052581787
840 11.044180154800415 2.0571658611297607
850 11.563459157943726 2.1050469875335693
860 11.925908088684082 2.1646668910980225
870 12.524441003799438 2.1967949867248535
880 13.030807971954346 2.257193088531494
890 13.547404050827026 2.2964630126953125
900 14.157056093215942 2.376249074935913
910 14.717797994613647 2.3970069885253906
920 15.316179037094116 2.4535470008850098
930 15.9358069896698 2.5045180320739746
940 16.73379898071289 2.5605568885803223
950 17.447438955307007 2.614431142807007
960 17.896580934524536 2.66713285446167
970 18.647817134857178 2.7552709579467773
980 19.22545289993286 2.781873941421509
990 19.906927824020386 2.857210159301758
1000 20.734405994415283 2.928558111190796

